Enhanced Flexibility Aggregation Using LinDistFlow Model with Loss Compensation

With the increasing integration of renewable energy resources and the growing need for data privacy between system operators, flexibility aggregation methods have emerged as a promising solution to coordinate integrated transmissiondistribution (ITD) systems with limited information exchange. However, existing methods face significant challenges due to the nonlinearity of AC power flow models, and therefore mostly rely on linearized models. This paper examines the inherent errors in the LinDistFlow model, a linearized approximation, and demonstrates their impact on flexibility aggregation. To address these issues, we propose an intuitive compensation approach to refine the LinDistFlow-based flexibility set. Simulation results demonstrate the effectiveness of the proposed method in efficiently coordinating ITD systems.

==> tex/data.csv <==
x,y1,y2,y3,y4,y5,y6
1,50.57370197,3.741201354,0.6382,0,0.50573702,0.037412014
2,25.38199813,4.538355834,0.4744,0,0.253819981,0.045383558
3,48.73008133,3.69100435,0.0000,0,0.487300813,0.036910043
4,11.02003568,4.681314321,0.4118,0,0.110200357,0.046813143
5,28.22930109,4.256411779,0.4939,0,0.282293011,0.042564118
6,18.46580745,4.711586864,0.4404,0,0.184658074,0.047115869
7,2.240781663,5.539474297,0.3586,0,0.022407817,0.055394743
8,33.63523269,4.111019412,0.5254,0,0.336352327,0.041110194
9,19.13916389,4.798664969,0.4475,0,0.191391639,0.04798665
10,4.588608411,6.79034827,0.1278,0,0.045886084,0.067903483
11,7.906617175,6.981073541,0.1285,0,0.079066172,0.069810735
12,74.56946105,7.582186087,0.1555,0,0.74569461,0.075821861
13,89.56541783,8.218085998,0.1752,0,0.895654178,0.08218086
14,89.43100995,8.227840938,0.1752,0,0.8943101,0.082278409
15,62.9002233,6.909857555,0.0000,0,0.629002233,0.069098576
16,88.85572408,8.159327915,0.1680,0,0.888557241,0.081593279
17,96.55986536,9.705596406,0.2187,0,0.965598654,0.097055964
18,93.68537579,9.980926115,0.2187,0,0.936853758,0.099809261
19,121.0192011,7.609865599,0.2563,0,1.210192011,0.076098656
20,22.42678498,6.392260999,0.0000,0,0.22426785,0.06392261
21,7.920450824,6.943822749,0.1286,0,0.079204508,0.069438227
22,76.9366761,8.350910201,0.1610,0,0.769366761,0.083509102
23,153.9567666,5.922842222,0.0447,0,1.539567666,0.059228422
24,38.78177734,7.216899865,0.1345,0,0.387817773,0.072168999
25,54.29108787,7.916580175,0.1417,0,0.542910879,0.079165802
26,57.77323492,1.470914242,0.1080,0,0.577732349,0.014709142
27,54.72903724,3.595139127,0.9578,0,0.547290372,0.035951391
28,51.26806732,3.369758816,0.9587,0,0.512680673,0.033697588
29,75.45819255,3.742456667,0.9602,0,0.754581926,0.037424567
30,1.953214105,0.019431804,0.9602,0,0.019532141,0.000194318

